Symmetry Breaking for k-Robust Multi-Agent Path Finding

During Multi-Agent Path Finding (MAPF) problems, agents can be delayed by unexpected events. To address such situations recent work describes k-Robust Conflict-BasedSearch (k-CBS): an algorithm that produces coordinated and collision-free plan that is robust for up to k delays. In this work we introducing a variety of pairwise symmetry breaking constraints, specific to k-robust planning, that can efficiently find compatible and optimal paths for pairs of conflicting agents. We give a thorough description of the new constraints and report large improvements to success rate ina range of domains including: (i) classic MAPF benchmarks;(ii) automated warehouse domains and; (iii) on maps from the 2019 Flatland Challenge, a recently introduced railway domain where k-robust planning can be fruitfully applied to schedule trains.

==> K-Robust Symmetry Breaking (4)/Preprint_todo_list.txt <==
Pre-preint to do list:
    1. Np hardness. tick
    2. Reform shifting thing.
    3. related work to K-cbs and mcp, refer to Dor's paper. tick
    4. Clarify why k-cbs is baseline. tick
    5. talk about p-cbs
    6. experiment 3: simplified railway system tick
    7. train system is 1 robust then hence flatland requires k=1 balabala tick
    8. we generate these problems using flatland-rl tick
    9. train disappears after tick
    10, talk about sat solution in k-cbs paper tick


==> K-Robust Symmetry Breaking (4)/ijcai-reports.txt <==
1. Overall score
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
This paper addresses the problem of multi-agent path finding, in which a delay must be guaranteed between the agents. In particular, the authors build on top of the CBS framework, and extend the existing symmetry-breaking methods.

The paper is well-written, illustrated with enough examples. The experiments are good. There are a few decisions that I feel are questionable (I discuss them below). Mostly however, my concern is that these results are rather incremental. While I appreciate this work and find it useful and well motivated, I would rather support publication at IJCAI of work that proposes i) novel approaches, ii) techniques that are useful to other branches of AI, or iii) work that has never been published in one of the AAAI conferences (ICAPS, AAAI, IJCAI, ECAI, etc.). As it stands, the paper does not tick any of these boxes.

The first minor issue I have pertain to the w parameter in the definition of hte temporal barrier constraint. It is revealed eventually that this parameter can only have the value 0 or 1. This is very underwhelming.

I disagree with the comment around Fig. 3 that implies that the approach cannot be used for w>1. I suspect that the issue with w>1 is simply that the function to compute the k value is more complex than that of Th.2. In particular, the example of Fig. 3 suggests that the problem arises only when one of the agent exits the rectangle on a different side than its expected ones, but this is not correct. We can for instance use this example:
Agent 1: (1,2) -> (1,3) -> (1,4) -> (2,4) -> (3,4) -> (4,4) -> (4,4) -> (4,4) -> (5,4)
Agent 2: (2,1) -> (3,1) -> (3,2) -> (3,2) -> (3,2) -> (3,2) -> (3,3) -> (3,4) -> (3,5) -> (4,5)
These two paths are also 2-conflict free (3-conflict on (3,4)).

The second minor issue is related to Section 6. I do not understand the sentence ``Clearly when planning a k-robust [...]'' at the beginning of the 3rd paragraph. The values of t1 and t2 are based on two specific paths, so it is hard to understand the generalisation about any path that would reach a vertex at some other time.


In Fig 4, why is E replaced with E'? Why isn't D replaced with V?

Misc.:

Some speeling mistakes:
(intro) dont -> don't
(section 5) there paths -> their paths
(5.1) its -> it's

In Section 6 and 7, the temporal barrier constraints use '<' and '>'.
Reviewer #2
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The multi-agent path-finding (MAPF) problem is to find collision-free paths for a set of agents such that the total cost is minimum. The authors focus on the K-robust MAPF problem which additionally requires the time interval between different agents to visit the same position must larger than K.

The authors recognized three types of symmetries during the conflict-resolving procedure including rectangle, corridor, and target symmetries. By breaking these symmetries, the authors improve the performance of their K-robust algorithm. However, the works look, IMHO, very incremental. These technologies were proposed by previous literature for solving MAPF and this paper generalized them for K-robust MAPF.

Besides, the paper has many writing issues and is hard to understand (e.g. the proof of Theorem 1). The authors should proofread carefully before submitting their paper.
Reviewer #4
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The authors study a variant of the multi-agent path finding problem (MAPF) called k-robust MAPF. The latter is designed to produce plans that are robust to the agents’ delays, i.e. each agent following a plan might unexpectedly wait up to k time-steps at any location appearing in the plan and this plan will still be collision-free w.r.t the plans of the other agents. An adaptation of symmetry-breaking techniques that speed up the search for the prominent MAPF solver, that is – CBS, is suggested for the k-robust variant of the algorithm k-CBS. The resultant enhanced algorithm (different flavors of it) is empirically evaluated in different setups.

The paper is not always easy to follow. E.g. one of the most crucial definitions for the paper, i.e. the one that defines a conflict on page 1, is misspelled (no “is” is needed after a_i). Further text contains numerous mistakes of that kind and typos. It looks like the authors were in a hurry to submit and did not have time to go through the final version of the paper to make it consistent and concise. The problem statement, I believe, is not clear enough to any reader outside MAPF community. E.g. authors mention edge conflicts but do not even briefly say what do these conflict mean and how they relate to vertex conflicts. The newly introduced concepts, like a ‘w temporal barrier constraint’, are often ill-defined in a sense that no supporting examples are given and the notation used is somewhat bulky and/or inconsistent. E.g. subscript x is used to define both OX coordinate of the grid cell and the agent in the definition of the ‘w temporal barrier constraint’. Defining the latter authors use both ‘\delta’ and ‘w’ to denote the same thing (or not?). In Theorem 1 – what is the root time? Is it the same as ‘optimal time’ from Def1 or not?

In general, I would say that the readability is a huge concern about the paper.

Next, I’m not convinced that the presented work is not just a straightforward extension of the known techniques from non-robust classical MAPF. Moreover, it appears that this extension is severely limited in some cases – see the part where authors elaborate that they can not extend w beyond 1 for w-barriers. This consecutively means that this particular technique can not be used for k-robust MAPF with any k greater than 2 (if I get everything right). It seems like a significant restriction to me.

Experimental evaluation is a strong part of the paper. Authors experimented with a whole range of different setups, including a somewhat new to the MAPF community rail-road domain. As expected, the evaluation was carried out only for k=1 and k=2 (otherwise the rectangle conflicts would not work, if I got everything right). The advantage of the described techniques is clear.

Overall, I think that the submitted work even after being polished and augmented with the examples and conceptual explanations i) is somewhat narrow and ii) is not mature enough to be presented at IJCAI now.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
I have no strong arguments for that.
Reviewer #5
Questions
1. Overall score
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
The authors consider the k-Robust Multi-Agent Path Finding problem [Atzmon et al., 2018], and show some new heuristics by extending the algorithms shown in [Li et al., 2019b] and [Li et al., 2020] for the problem with $k=0$.

It seems to me that the two heuristics k-Robust Corridor Reasoning (in Section 6) and k-Robust Target Reasoning (in Section 7) are simple extensions of the heuristics shown in [Li et al., 2020]. Compared to these two heuristics, I can say that the k-Robust Rectangle Reasoning is a bit more complicated extension of the heuristic shown in [Li et al., 2019b].

Taking into consideration that the significant increase of the success rates of K-CBSH-CR against K-CBS, I am a bit favor of accepting this paper.

Comments on minor details:
- Throughout the paper: the citations do not follow the IJCAI style format.
- Abstract, the third sentence: introducing -> introduce
- Section 2, the first sentence of the second paragraph: s_i here is not appropriate, because s_i is defined as an initial vertex of agent a_i in the previous paragraph.
- Section 2, the first sentence of the second paragraph: [i,i+k] -> [t,t+k]
- Section 2, the third sentence of the second paragraph: v is not defined
- Section 2, the fourth sentence of the second paragraph: dont -> do not
- Section 4: Figure 1 (a) -> Figure 1(a), and Figure 1 (b) -> Figure 1(b). (the redundant spaces should be removed.)
- Section 5, the last sentence of the second paragraph: "For example is" is not grammatical
- Section 5: I suggest to rename Theorem 1 and Theorem 2 into Lemma 1 and Lemma 2, respectively.
- Section 5.1, the first sentence of the second paragraph: defines -> define
- Section 5.1, the second sentence of the second paragraph: currents -> current
- Section 6, the fourth sentence of the first paragraph: agent -> agents
- Section 6, the second sentence of the third paragraph: But their may be -> But there may be
- Section 6, the fourth sentence of the third paragraph: reach -> reaches
- Section 8: Experiment2 -> Experiment 2 (insert a space)
- Section 8: Experiment3 -> Experiment 3 (insert a space)
- Section 8, the last paragraph: doesnt -> does not (appear twice)
- References, Boyarski et al.: Icbs -> ICBS
- References, Stern et al.: the author names should not be omitted. And this paper has a conference version.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
The authors achieved significant speedups against an existing algorithm by proposing new heuristics for the k-Robust Multi-Agent Path Finding problem.



The paper presents interesting research direction and it is generally well written. However the contribution is too incremental w.r.t. previous work as it is an adaptation of known techniques in a different variant of the problem which altogether does not represent a significant breakthrough to justify publication in the IJCAI conference.

==> K-Robust Symmetry Breaking (4)/k-robust.txt <==
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
This paper addresses the problem of multi-agent path finding, in which a delay must be guaranteed between the agents. In particular, the authors build on top of the CBS framework, and extend the existing symmetry-breaking methods.

The paper is well-written, illustrated with enough examples. The experiments are good. There are a few decisions that I feel are questionable (I discuss them below). Mostly however, my concern is that these results are rather incremental. While I appreciate this work and find it useful and well motivated, I would rather support publication at IJCAI of work that proposes i) novel approaches, ii) techniques that are useful to other branches of AI, or iii) work that has never been published in one of the AAAI conferences (ICAPS, AAAI, IJCAI, ECAI, etc.). As it stands, the paper does not tick any of these boxes.

The first minor issue I have pertain to the w parameter in the definition of hte temporal barrier constraint. It is revealed eventually that this parameter can only have the value 0 or 1. This is very underwhelming.

I disagree with the comment around Fig. 3 that implies that the approach cannot be used for w>1. I suspect that the issue with w>1 is simply that the function to compute the k value is more complex than that of Th.2. In particular, the example of Fig. 3 suggests that the problem arises only when one of the agent exits the rectangle on a different side than its expected ones, but this is not correct. We can for instance use this example:
Agent 1: (1,2) -> (1,3) -> (1,4) -> (2,4) -> (3,4) -> (4,4) -> (4,4) -> (4,4) -> (5,4)
Agent 2: (2,1) -> (3,1) -> (3,2) -> (3,2) -> (3,2) -> (3,2) -> (3,3) -> (3,4) -> (3,5) -> (4,5)
These two paths are also 2-conflict free (3-conflict on (3,4)).

The second minor issue is related to Section 6. I do not understand the sentence ``Clearly when planning a k-robust [...]'' at the beginning of the 3rd paragraph. The values of t1 and t2 are based on two specific paths, so it is hard to understand the generalisation about any path that would reach a vertex at some other time.


In Fig 4, why is E replaced with E'? Why isn't D replaced with V?

Misc.:

Some speeling mistakes:
(intro) dont -> don't
(section 5) there paths -> their paths
(5.1) its -> it's

In Section 6 and 7, the temporal barrier constraints use '<' and '>'.
Reviewer #2
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The multi-agent path-finding (MAPF) problem is to find collision-free paths for a set of agents such that the total cost is minimum. The authors focus on the K-robust MAPF problem which additionally requires the time interval between different agents to visit the same position must larger than K.

The authors recognized three types of symmetries during the conflict-resolving procedure including rectangle, corridor, and target symmetries. By breaking these symmetries, the authors improve the performance of their K-robust algorithm. However, the works look, IMHO, very incremental. These technologies were proposed by previous literature for solving MAPF and this paper generalized them for K-robust MAPF.

Besides, the paper has many writing issues and is hard to understand (e.g. the proof of Theorem 1). The authors should proofread carefully before submitting their paper.
Reviewer #4
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The authors study a variant of the multi-agent path finding problem (MAPF) called k-robust MAPF. The latter is designed to produce plans that are robust to the agents’ delays, i.e. each agent following a plan might unexpectedly wait up to k time-steps at any location appearing in the plan and this plan will still be collision-free w.r.t the plans of the other agents. An adaptation of symmetry-breaking techniques that speed up the search for the prominent MAPF solver, that is – CBS, is suggested for the k-robust variant of the algorithm k-CBS. The resultant enhanced algorithm (different flavors of it) is empirically evaluated in different setups.

The paper is not always easy to follow. E.g. one of the most crucial definitions for the paper, i.e. the one that defines a conflict on page 1, is misspelled (no “is” is needed after a_i). Further text contains numerous mistakes of that kind and typos. It looks like the authors were in a hurry to submit and did not have time to go through the final version of the paper to make it consistent and concise. The problem statement, I believe, is not clear enough to any reader outside MAPF community. E.g. authors mention edge conflicts but do not even briefly say what do these conflict mean and how they relate to vertex conflicts. The newly introduced concepts, like a ‘w temporal barrier constraint’, are often ill-defined in a sense that no supporting examples are given and the notation used is somewhat bulky and/or inconsistent. E.g. subscript x is used to define both OX coordinate of the grid cell and the agent in the definition of the ‘w temporal barrier constraint’. Defining the latter authors use both ‘\delta’ and ‘w’ to denote the same thing (or not?). In Theorem 1 – what is the root time? Is it the same as ‘optimal time’ from Def1 or not?

In general, I would say that the readability is a huge concern about the paper.

Next, I’m not convinced that the presented work is not just a straightforward extension of the known techniques from non-robust classical MAPF. Moreover, it appears that this extension is severely limited in some cases – see the part where authors elaborate that they can not extend w beyond 1 for w-barriers. This consecutively means that this particular technique can not be used for k-robust MAPF with any k greater than 2 (if I get everything right). It seems like a significant restriction to me.

Experimental evaluation is a strong part of the paper. Authors experimented with a whole range of different setups, including a somewhat new to the MAPF community rail-road domain. As expected, the evaluation was carried out only for k=1 and k=2 (otherwise the rectangle conflicts would not work, if I got everything right). The advantage of the described techniques is clear.

Overall, I think that the submitted work even after being polished and augmented with the examples and conceptual explanations i) is somewhat narrow and ii) is not mature enough to be presented at IJCAI now.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
I have no strong arguments for that.
Reviewer #5
Questions
1. Overall score
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
The authors consider the k-Robust Multi-Agent Path Finding problem [Atzmon et al., 2018], and show some new heuristics by extending the algorithms shown in [Li et al., 2019b] and [Li et al., 2020] for the problem with $k=0$.

It seems to me that the two heuristics k-Robust Corridor Reasoning (in Section 6) and k-Robust Target Reasoning (in Section 7) are simple extensions of the heuristics shown in [Li et al., 2020]. Compared to these two heuristics, I can say that the k-Robust Rectangle Reasoning is a bit more complicated extension of the heuristic shown in [Li et al., 2019b].

Taking into consideration that the significant increase of the success rates of K-CBSH-CR against K-CBS, I am a bit favor of accepting this paper.

Comments on minor details:
- Throughout the paper: the citations do not follow the IJCAI style format.
- Abstract, the third sentence: introducing -> introduce
- Section 2, the first sentence of the second paragraph: s_i here is not appropriate, because s_i is defined as an initial vertex of agent a_i in the previous paragraph.
- Section 2, the first sentence of the second paragraph: [i,i+k] -> [t,t+k]
- Section 2, the third sentence of the second paragraph: v is not defined
- Section 2, the fourth sentence of the second paragraph: dont -> do not
- Section 4: Figure 1 (a) -> Figure 1(a), and Figure 1 (b) -> Figure 1(b). (the redundant spaces should be removed.)
- Section 5, the last sentence of the second paragraph: "For example is" is not grammatical
- Section 5: I suggest to rename Theorem 1 and Theorem 2 into Lemma 1 and Lemma 2, respectively.
- Section 5.1, the first sentence of the second paragraph: defines -> define
- Section 5.1, the second sentence of the second paragraph: currents -> current
- Section 6, the fourth sentence of the first paragraph: agent -> agents
- Section 6, the second sentence of the third paragraph: But their may be -> But there may be
- Section 6, the fourth sentence of the third paragraph: reach -> reaches
- Section 8: Experiment2 -> Experiment 2 (insert a space)
- Section 8: Experiment3 -> Experiment 3 (insert a space)
- Section 8, the last paragraph: doesnt -> does not (appear twice)
- References, Boyarski et al.: Icbs -> ICBS
- References, Stern et al.: the author names should not be omitted. And this paper has a conference version.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
The authors achieved significant speedups against an existing algorithm by
proposing new heuristics for the k-Robust Multi-Agent Path Finding problem.


META REVIEW

The paper presents interesting research direction and it is generally well written. However the contribution is too incremental w.r.t. previous work as it is an adaptation of known techniques in a different variant of the problem which altogether does not represent a significant breakthrough to justify publication in the IJCAI conference.


==> K-Robust Symmetry Breaking (4)/rebuttal.txt <==
We thank the reviewers for their time and detailed comments.

=== REVIEWER #2 ===

Q1. The rectangle methods are coupled to grid graphs, the other techniques extend directly to arbitrary graphs. Note that grids are the most common "rasterization" of arbitrary 2d space, and used in practice for warehouse logistics. The underlying problem tackled by rectangle symmetries is crossing agents, which arises in any planar graphs, but the methods we define are for grids. 

Q2. The original version of this paper was written before MovingAI had warehouse benchmarks, we didn't change the experiments to make use of them. Note that the map we consider is used by previous work on MAPF (Li et al 2019). 

Q3. yes all code will be made available. It appears that the reviewers cannot see our answers to the submission questions (7.2) about this.

=== REVIEWER #3 ===

Q1. For railway k = 1 exactly implements the usual railway rule of not entering a rail segment before its clear. Note that at the scale of segments the train length is always 1.  

Q2. Minimizing makespan means resolving conflicts is easier since only the longest path is important. But e.g. resolving a rectangle conflict between two agents with equally longest path will cause k-CBS to explore an exponential explosion search space. The Sum of costs is a better objective in practical settings (e.g. warehouse) since it keeps throughput high. 

Q3. The branching constraints may not be exclusive, and this can be bad for efficiency. We can adapt the approaches of Li et al AAAI 2019 (Disjoint splitting for CBS) to improve this. But for rectangles, this is too difficult. So non-disjoint splitting is used in CBS rectangles, as we do here.  

Q4. Rectangle reasoning is valid for the bidirectional relaxation of directed edges, so holds for the directed case. There are possibly new symmetries that make use of directness that could be discovered.  

Q5. Rectangles can be quite big on railway maps, although the railways will only allow limited paths across the rectangles. There is less symmetry than in open grid maps, but still significant gains to using rectangle reasoning. 

Q6. As k increases the problems get much harder much quicker (see fig 2(b)), so the number of instances that can be solved in the relatively short time decreases more rapidly even using symmetry breaking

Q7. The representative maps pick different kinds of maps in MovingAI. The instances we use, have been heavily used as representatives in earlier MAPF work.

Q8. The rules of Flatland say that the trains disappear, this is by the design of the challenge from the Swiss Rail Bureau.  In truth, the trains will be used for new rail trips. The usual MAPF rule is that they stay at the destination, we will make this assumption explicit. 

Q9. Compilation based approaches are only competitive with CBS on small maps with many agents.  We are unaware of any compilation based approach to k-robust, but they could be constructed.  On the size of the benchmark, we consider they won't be competitive.

=== REVIEWER #4: ===

Q1. The reviewer claims major technical flaws but makes no mention of them. The only concrete comment is about the lack of proofs for Theorems 3 and 4 but the detailed reasoning supporting them is given in text before the theorems.

Q2. The reviewer claims the work described in line 27 is not cited. However, it is detail illustrated and cited in line 30 using a whole paragraph.

=== REVIEWER #5  ===

Q1. Reviewer 5 claims that we don't compare against the state of the art.  K-CBS (Atzmon et al) -- the main baseline in our experiments -- is the current state of the art for k-robust MAPF. 

Q2. The three existing papers mentioned by the reviewer, Felner et al 2018, Li et al 2019, 2020 only consider k=0 MAPF. So they cannot be compared against directly for k > 0. In our experiments, we add heuristics to K-CBS to derive an improved variant K-CBSH. Results clearly show that the symmetry breaking methods significantly improve even on this enhanced algorithm, which has not previously appeared in the literature.

Q3. While rectangle, corridor, and target symmetries have been addressed for MAPF, the extension to k-robust MAPF is by no means straightforward.  

=== REVIEWER #6. ===

Q1. We can add a citation of NP-hardness since k-robust MAPF extends MAPF it's clearly NP-hard.

Q2. The definition says "shifted away from the center of R" which we don't believe is ambiguous given we are shifting a side of the rectangle R.
We will try to reword this section better.

Q3. The "direction" of the rectangle that is D the entry and E the exit depends on the paths of the agents, in the proof, we assume that one direction since the other directions follow for the same reason.  We cannot fix them since if the agent's move says upwards and to the left, we need the entrance and exit barriers to swapping. They change because of the times attached to the barriers, which are relative to D.

Q4. There are four dimensions in our experiment: map type, no. of agents, and parameter k. For each combination of these dimensions, we run 25 different instances. In total, we compare algorithms on 3500 instances, each with a 90s timeout.

Q5. Another way to provide robustness guarantees (see introduction) is MCP. This is an execution policy approach without any guarantees. In our work, we compute plans that are robust and that have optimality guarantees. A comparison between k-CBS and MCP appears very recently in (D. Atzmon et al 2020). We will include a further discussion in the final version. 

================
Confidential comments to the Senior Program Committee

Dear Senior Program Committee,

We thank you and the reviewers for spending time on our work. The reviewers are given valuable comments on our work and we benefit a lot from them. However, we disagree with part of the comments and considers these comments are not correct.

Please if possible, pay extra attention to our responses to reviewer #4 and #5. We also provide detailed responses to other reviewers that we think their comments are all good and valuable.

Sincerely Regards,
Authors of Paper ID 7267

==> Preprint_todo_list.txt <==
Pre-preint to do list:
    1. Np hardness. tick
    2. Reform shifting thing.
    3. related work to K-cbs and mcp, refer to Dor's paper. tick
    4. Clarify why k-cbs is baseline. tick
    5. talk about p-cbs
    6. experiment 3: simplified railway system tick
    7. train system is 1 robust then hence flatland requires k=1 balabala tick
    8. we generate these problems using flatland-rl tick
    9. train disappears after tick
    10, talk about sat solution in k-cbs paper tick


==> ijcai-reports.txt <==
1. Overall score
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
This paper addresses the problem of multi-agent path finding, in which a delay must be guaranteed between the agents. In particular, the authors build on top of the CBS framework, and extend the existing symmetry-breaking methods.

The paper is well-written, illustrated with enough examples. The experiments are good. There are a few decisions that I feel are questionable (I discuss them below). Mostly however, my concern is that these results are rather incremental. While I appreciate this work and find it useful and well motivated, I would rather support publication at IJCAI of work that proposes i) novel approaches, ii) techniques that are useful to other branches of AI, or iii) work that has never been published in one of the AAAI conferences (ICAPS, AAAI, IJCAI, ECAI, etc.). As it stands, the paper does not tick any of these boxes.

The first minor issue I have pertain to the w parameter in the definition of hte temporal barrier constraint. It is revealed eventually that this parameter can only have the value 0 or 1. This is very underwhelming.

I disagree with the comment around Fig. 3 that implies that the approach cannot be used for w>1. I suspect that the issue with w>1 is simply that the function to compute the k value is more complex than that of Th.2. In particular, the example of Fig. 3 suggests that the problem arises only when one of the agent exits the rectangle on a different side than its expected ones, but this is not correct. We can for instance use this example:
Agent 1: (1,2) -> (1,3) -> (1,4) -> (2,4) -> (3,4) -> (4,4) -> (4,4) -> (4,4) -> (5,4)
Agent 2: (2,1) -> (3,1) -> (3,2) -> (3,2) -> (3,2) -> (3,2) -> (3,3) -> (3,4) -> (3,5) -> (4,5)
These two paths are also 2-conflict free (3-conflict on (3,4)).

The second minor issue is related to Section 6. I do not understand the sentence ``Clearly when planning a k-robust [...]'' at the beginning of the 3rd paragraph. The values of t1 and t2 are based on two specific paths, so it is hard to understand the generalisation about any path that would reach a vertex at some other time.


In Fig 4, why is E replaced with E'? Why isn't D replaced with V?

Misc.:

Some speeling mistakes:
(intro) dont -> don't
(section 5) there paths -> their paths
(5.1) its -> it's

In Section 6 and 7, the temporal barrier constraints use '<' and '>'.
Reviewer #2
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The multi-agent path-finding (MAPF) problem is to find collision-free paths for a set of agents such that the total cost is minimum. The authors focus on the K-robust MAPF problem which additionally requires the time interval between different agents to visit the same position must larger than K.

The authors recognized three types of symmetries during the conflict-resolving procedure including rectangle, corridor, and target symmetries. By breaking these symmetries, the authors improve the performance of their K-robust algorithm. However, the works look, IMHO, very incremental. These technologies were proposed by previous literature for solving MAPF and this paper generalized them for K-robust MAPF.

Besides, the paper has many writing issues and is hard to understand (e.g. the proof of Theorem 1). The authors should proofread carefully before submitting their paper.
Reviewer #4
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The authors study a variant of the multi-agent path finding problem (MAPF) called k-robust MAPF. The latter is designed to produce plans that are robust to the agents’ delays, i.e. each agent following a plan might unexpectedly wait up to k time-steps at any location appearing in the plan and this plan will still be collision-free w.r.t the plans of the other agents. An adaptation of symmetry-breaking techniques that speed up the search for the prominent MAPF solver, that is – CBS, is suggested for the k-robust variant of the algorithm k-CBS. The resultant enhanced algorithm (different flavors of it) is empirically evaluated in different setups.

The paper is not always easy to follow. E.g. one of the most crucial definitions for the paper, i.e. the one that defines a conflict on page 1, is misspelled (no “is” is needed after a_i). Further text contains numerous mistakes of that kind and typos. It looks like the authors were in a hurry to submit and did not have time to go through the final version of the paper to make it consistent and concise. The problem statement, I believe, is not clear enough to any reader outside MAPF community. E.g. authors mention edge conflicts but do not even briefly say what do these conflict mean and how they relate to vertex conflicts. The newly introduced concepts, like a ‘w temporal barrier constraint’, are often ill-defined in a sense that no supporting examples are given and the notation used is somewhat bulky and/or inconsistent. E.g. subscript x is used to define both OX coordinate of the grid cell and the agent in the definition of the ‘w temporal barrier constraint’. Defining the latter authors use both ‘\delta’ and ‘w’ to denote the same thing (or not?). In Theorem 1 – what is the root time? Is it the same as ‘optimal time’ from Def1 or not?

In general, I would say that the readability is a huge concern about the paper.

Next, I’m not convinced that the presented work is not just a straightforward extension of the known techniques from non-robust classical MAPF. Moreover, it appears that this extension is severely limited in some cases – see the part where authors elaborate that they can not extend w beyond 1 for w-barriers. This consecutively means that this particular technique can not be used for k-robust MAPF with any k greater than 2 (if I get everything right). It seems like a significant restriction to me.

Experimental evaluation is a strong part of the paper. Authors experimented with a whole range of different setups, including a somewhat new to the MAPF community rail-road domain. As expected, the evaluation was carried out only for k=1 and k=2 (otherwise the rectangle conflicts would not work, if I got everything right). The advantage of the described techniques is clear.

Overall, I think that the submitted work even after being polished and augmented with the examples and conceptual explanations i) is somewhat narrow and ii) is not mature enough to be presented at IJCAI now.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
I have no strong arguments for that.
Reviewer #5
Questions
1. Overall score
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
The authors consider the k-Robust Multi-Agent Path Finding problem [Atzmon et al., 2018], and show some new heuristics by extending the algorithms shown in [Li et al., 2019b] and [Li et al., 2020] for the problem with $k=0$.

It seems to me that the two heuristics k-Robust Corridor Reasoning (in Section 6) and k-Robust Target Reasoning (in Section 7) are simple extensions of the heuristics shown in [Li et al., 2020]. Compared to these two heuristics, I can say that the k-Robust Rectangle Reasoning is a bit more complicated extension of the heuristic shown in [Li et al., 2019b].

Taking into consideration that the significant increase of the success rates of K-CBSH-CR against K-CBS, I am a bit favor of accepting this paper.

Comments on minor details:
- Throughout the paper: the citations do not follow the IJCAI style format.
- Abstract, the third sentence: introducing -> introduce
- Section 2, the first sentence of the second paragraph: s_i here is not appropriate, because s_i is defined as an initial vertex of agent a_i in the previous paragraph.
- Section 2, the first sentence of the second paragraph: [i,i+k] -> [t,t+k]
- Section 2, the third sentence of the second paragraph: v is not defined
- Section 2, the fourth sentence of the second paragraph: dont -> do not
- Section 4: Figure 1 (a) -> Figure 1(a), and Figure 1 (b) -> Figure 1(b). (the redundant spaces should be removed.)
- Section 5, the last sentence of the second paragraph: "For example is" is not grammatical
- Section 5: I suggest to rename Theorem 1 and Theorem 2 into Lemma 1 and Lemma 2, respectively.
- Section 5.1, the first sentence of the second paragraph: defines -> define
- Section 5.1, the second sentence of the second paragraph: currents -> current
- Section 6, the fourth sentence of the first paragraph: agent -> agents
- Section 6, the second sentence of the third paragraph: But their may be -> But there may be
- Section 6, the fourth sentence of the third paragraph: reach -> reaches
- Section 8: Experiment2 -> Experiment 2 (insert a space)
- Section 8: Experiment3 -> Experiment 3 (insert a space)
- Section 8, the last paragraph: doesnt -> does not (appear twice)
- References, Boyarski et al.: Icbs -> ICBS
- References, Stern et al.: the author names should not be omitted. And this paper has a conference version.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
The authors achieved significant speedups against an existing algorithm by proposing new heuristics for the k-Robust Multi-Agent Path Finding problem.



The paper presents interesting research direction and it is generally well written. However the contribution is too incremental w.r.t. previous work as it is an adaptation of known techniques in a different variant of the problem which altogether does not represent a significant breakthrough to justify publication in the IJCAI conference.

==> k-robust.txt <==
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
This paper addresses the problem of multi-agent path finding, in which a delay must be guaranteed between the agents. In particular, the authors build on top of the CBS framework, and extend the existing symmetry-breaking methods.

The paper is well-written, illustrated with enough examples. The experiments are good. There are a few decisions that I feel are questionable (I discuss them below). Mostly however, my concern is that these results are rather incremental. While I appreciate this work and find it useful and well motivated, I would rather support publication at IJCAI of work that proposes i) novel approaches, ii) techniques that are useful to other branches of AI, or iii) work that has never been published in one of the AAAI conferences (ICAPS, AAAI, IJCAI, ECAI, etc.). As it stands, the paper does not tick any of these boxes.

The first minor issue I have pertain to the w parameter in the definition of hte temporal barrier constraint. It is revealed eventually that this parameter can only have the value 0 or 1. This is very underwhelming.

I disagree with the comment around Fig. 3 that implies that the approach cannot be used for w>1. I suspect that the issue with w>1 is simply that the function to compute the k value is more complex than that of Th.2. In particular, the example of Fig. 3 suggests that the problem arises only when one of the agent exits the rectangle on a different side than its expected ones, but this is not correct. We can for instance use this example:
Agent 1: (1,2) -> (1,3) -> (1,4) -> (2,4) -> (3,4) -> (4,4) -> (4,4) -> (4,4) -> (5,4)
Agent 2: (2,1) -> (3,1) -> (3,2) -> (3,2) -> (3,2) -> (3,2) -> (3,3) -> (3,4) -> (3,5) -> (4,5)
These two paths are also 2-conflict free (3-conflict on (3,4)).

The second minor issue is related to Section 6. I do not understand the sentence ``Clearly when planning a k-robust [...]'' at the beginning of the 3rd paragraph. The values of t1 and t2 are based on two specific paths, so it is hard to understand the generalisation about any path that would reach a vertex at some other time.


In Fig 4, why is E replaced with E'? Why isn't D replaced with V?

Misc.:

Some speeling mistakes:
(intro) dont -> don't
(section 5) there paths -> their paths
(5.1) its -> it's

In Section 6 and 7, the temporal barrier constraints use '<' and '>'.
Reviewer #2
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The multi-agent path-finding (MAPF) problem is to find collision-free paths for a set of agents such that the total cost is minimum. The authors focus on the K-robust MAPF problem which additionally requires the time interval between different agents to visit the same position must larger than K.

The authors recognized three types of symmetries during the conflict-resolving procedure including rectangle, corridor, and target symmetries. By breaking these symmetries, the authors improve the performance of their K-robust algorithm. However, the works look, IMHO, very incremental. These technologies were proposed by previous literature for solving MAPF and this paper generalized them for K-robust MAPF.

Besides, the paper has many writing issues and is hard to understand (e.g. the proof of Theorem 1). The authors should proofread carefully before submitting their paper.
Reviewer #4
Questions
1. Overall score
Reject (Not good enough. I can argue for rejecting it)
4. Comments to authors
The authors study a variant of the multi-agent path finding problem (MAPF) called k-robust MAPF. The latter is designed to produce plans that are robust to the agents’ delays, i.e. each agent following a plan might unexpectedly wait up to k time-steps at any location appearing in the plan and this plan will still be collision-free w.r.t the plans of the other agents. An adaptation of symmetry-breaking techniques that speed up the search for the prominent MAPF solver, that is – CBS, is suggested for the k-robust variant of the algorithm k-CBS. The resultant enhanced algorithm (different flavors of it) is empirically evaluated in different setups.

The paper is not always easy to follow. E.g. one of the most crucial definitions for the paper, i.e. the one that defines a conflict on page 1, is misspelled (no “is” is needed after a_i). Further text contains numerous mistakes of that kind and typos. It looks like the authors were in a hurry to submit and did not have time to go through the final version of the paper to make it consistent and concise. The problem statement, I believe, is not clear enough to any reader outside MAPF community. E.g. authors mention edge conflicts but do not even briefly say what do these conflict mean and how they relate to vertex conflicts. The newly introduced concepts, like a ‘w temporal barrier constraint’, are often ill-defined in a sense that no supporting examples are given and the notation used is somewhat bulky and/or inconsistent. E.g. subscript x is used to define both OX coordinate of the grid cell and the agent in the definition of the ‘w temporal barrier constraint’. Defining the latter authors use both ‘\delta’ and ‘w’ to denote the same thing (or not?). In Theorem 1 – what is the root time? Is it the same as ‘optimal time’ from Def1 or not?

In general, I would say that the readability is a huge concern about the paper.

Next, I’m not convinced that the presented work is not just a straightforward extension of the known techniques from non-robust classical MAPF. Moreover, it appears that this extension is severely limited in some cases – see the part where authors elaborate that they can not extend w beyond 1 for w-barriers. This consecutively means that this particular technique can not be used for k-robust MAPF with any k greater than 2 (if I get everything right). It seems like a significant restriction to me.

Experimental evaluation is a strong part of the paper. Authors experimented with a whole range of different setups, including a somewhat new to the MAPF community rail-road domain. As expected, the evaluation was carried out only for k=1 and k=2 (otherwise the rectangle conflicts would not work, if I got everything right). The advantage of the described techniques is clear.

Overall, I think that the submitted work even after being polished and augmented with the examples and conceptual explanations i) is somewhat narrow and ii) is not mature enough to be presented at IJCAI now.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
I have no strong arguments for that.
Reviewer #5
Questions
1. Overall score
Weak Accept (marginally above the acceptance threshold. Rejecting it would not be that bad)
4. Comments to authors
The authors consider the k-Robust Multi-Agent Path Finding problem [Atzmon et al., 2018], and show some new heuristics by extending the algorithms shown in [Li et al., 2019b] and [Li et al., 2020] for the problem with $k=0$.

It seems to me that the two heuristics k-Robust Corridor Reasoning (in Section 6) and k-Robust Target Reasoning (in Section 7) are simple extensions of the heuristics shown in [Li et al., 2020]. Compared to these two heuristics, I can say that the k-Robust Rectangle Reasoning is a bit more complicated extension of the heuristic shown in [Li et al., 2019b].

Taking into consideration that the significant increase of the success rates of K-CBSH-CR against K-CBS, I am a bit favor of accepting this paper.

Comments on minor details:
- Throughout the paper: the citations do not follow the IJCAI style format.
- Abstract, the third sentence: introducing -> introduce
- Section 2, the first sentence of the second paragraph: s_i here is not appropriate, because s_i is defined as an initial vertex of agent a_i in the previous paragraph.
- Section 2, the first sentence of the second paragraph: [i,i+k] -> [t,t+k]
- Section 2, the third sentence of the second paragraph: v is not defined
- Section 2, the fourth sentence of the second paragraph: dont -> do not
- Section 4: Figure 1 (a) -> Figure 1(a), and Figure 1 (b) -> Figure 1(b). (the redundant spaces should be removed.)
- Section 5, the last sentence of the second paragraph: "For example is" is not grammatical
- Section 5: I suggest to rename Theorem 1 and Theorem 2 into Lemma 1 and Lemma 2, respectively.
- Section 5.1, the first sentence of the second paragraph: defines -> define
- Section 5.1, the second sentence of the second paragraph: currents -> current
- Section 6, the fourth sentence of the first paragraph: agent -> agents
- Section 6, the second sentence of the third paragraph: But their may be -> But there may be
- Section 6, the fourth sentence of the third paragraph: reach -> reaches
- Section 8: Experiment2 -> Experiment 2 (insert a space)
- Section 8: Experiment3 -> Experiment 3 (insert a space)
- Section 8, the last paragraph: doesnt -> does not (appear twice)
- References, Boyarski et al.: Icbs -> ICBS
- References, Stern et al.: the author names should not be omitted. And this paper has a conference version.
5. Why should this paper be presented at IJCAI-PRICAI 2020?
The authors achieved significant speedups against an existing algorithm by
proposing new heuristics for the k-Robust Multi-Agent Path Finding problem.


META REVIEW

The paper presents interesting research direction and it is generally well written. However the contribution is too incremental w.r.t. previous work as it is an adaptation of known techniques in a different variant of the problem which altogether does not represent a significant breakthrough to justify publication in the IJCAI conference.


==> rebuttal.txt <==
We thank the reviewers for their time and detailed comments.

=== REVIEWER #2 ===

Q1. The rectangle methods are coupled to grid graphs, the other techniques extend directly to arbitrary graphs. Note that grids are the most common "rasterization" of arbitrary 2d space, and used in practice for warehouse logistics. The underlying problem tackled by rectangle symmetries is crossing agents, which arises in any planar graphs, but the methods we define are for grids. 

Q2. The original version of this paper was written before MovingAI had warehouse benchmarks, we didn't change the experiments to make use of them. Note that the map we consider is used by previous work on MAPF (Li et al 2019). 

Q3. yes all code will be made available. It appears that the reviewers cannot see our answers to the submission questions (7.2) about this.

=== REVIEWER #3 ===

Q1. For railway k = 1 exactly implements the usual railway rule of not entering a rail segment before its clear. Note that at the scale of segments the train length is always 1.  

Q2. Minimizing makespan means resolving conflicts is easier since only the longest path is important. But e.g. resolving a rectangle conflict between two agents with equally longest path will cause k-CBS to explore an exponential explosion search space. The Sum of costs is a better objective in practical settings (e.g. warehouse) since it keeps throughput high. 

Q3. The branching constraints may not be exclusive, and this can be bad for efficiency. We can adapt the approaches of Li et al AAAI 2019 (Disjoint splitting for CBS) to improve this. But for rectangles, this is too difficult. So non-disjoint splitting is used in CBS rectangles, as we do here.  

Q4. Rectangle reasoning is valid for the bidirectional relaxation of directed edges, so holds for the directed case. There are possibly new symmetries that make use of directness that could be discovered.  

Q5. Rectangles can be quite big on railway maps, although the railways will only allow limited paths across the rectangles. There is less symmetry than in open grid maps, but still significant gains to using rectangle reasoning. 

Q6. As k increases the problems get much harder much quicker (see fig 2(b)), so the number of instances that can be solved in the relatively short time decreases more rapidly even using symmetry breaking

Q7. The representative maps pick different kinds of maps in MovingAI. The instances we use, have been heavily used as representatives in earlier MAPF work.

Q8. The rules of Flatland say that the trains disappear, this is by the design of the challenge from the Swiss Rail Bureau.  In truth, the trains will be used for new rail trips. The usual MAPF rule is that they stay at the destination, we will make this assumption explicit. 

Q9. Compilation based approaches are only competitive with CBS on small maps with many agents.  We are unaware of any compilation based approach to k-robust, but they could be constructed.  On the size of the benchmark, we consider they won't be competitive.

=== REVIEWER #4: ===

Q1. The reviewer claims major technical flaws but makes no mention of them. The only concrete comment is about the lack of proofs for Theorems 3 and 4 but the detailed reasoning supporting them is given in text before the theorems.

Q2. The reviewer claims the work described in line 27 is not cited. However, it is detail illustrated and cited in line 30 using a whole paragraph.

=== REVIEWER #5  ===

Q1. Reviewer 5 claims that we don't compare against the state of the art.  K-CBS (Atzmon et al) -- the main baseline in our experiments -- is the current state of the art for k-robust MAPF. 

Q2. The three existing papers mentioned by the reviewer, Felner et al 2018, Li et al 2019, 2020 only consider k=0 MAPF. So they cannot be compared against directly for k > 0. In our experiments, we add heuristics to K-CBS to derive an improved variant K-CBSH. Results clearly show that the symmetry breaking methods significantly improve even on this enhanced algorithm, which has not previously appeared in the literature.

Q3. While rectangle, corridor, and target symmetries have been addressed for MAPF, the extension to k-robust MAPF is by no means straightforward.  

=== REVIEWER #6. ===

Q1. We can add a citation of NP-hardness since k-robust MAPF extends MAPF it's clearly NP-hard.

Q2. The definition says "shifted away from the center of R" which we don't believe is ambiguous given we are shifting a side of the rectangle R.
We will try to reword this section better.

Q3. The "direction" of the rectangle that is D the entry and E the exit depends on the paths of the agents, in the proof, we assume that one direction since the other directions follow for the same reason.  We cannot fix them since if the agent's move says upwards and to the left, we need the entrance and exit barriers to swapping. They change because of the times attached to the barriers, which are relative to D.

Q4. There are four dimensions in our experiment: map type, no. of agents, and parameter k. For each combination of these dimensions, we run 25 different instances. In total, we compare algorithms on 3500 instances, each with a 90s timeout.

Q5. Another way to provide robustness guarantees (see introduction) is MCP. This is an execution policy approach without any guarantees. In our work, we compute plans that are robust and that have optimality guarantees. A comparison between k-CBS and MCP appears very recently in (D. Atzmon et al 2020). We will include a further discussion in the final version. 

================
Confidential comments to the Senior Program Committee

Dear Senior Program Committee,

We thank you and the reviewers for spending time on our work. The reviewers are given valuable comments on our work and we benefit a lot from them. However, we disagree with part of the comments and considers these comments are not correct.

Please if possible, pay extra attention to our responses to reviewer #4 and #5. We also provide detailed responses to other reviewers that we think their comments are all good and valuable.

Sincerely Regards,
Authors of Paper ID 7267
